Ordered Pooling of Optical Flow Sequences for Action Recognition

Training of Convolutional Neural Networks (CNNs) on long video sequences is computationally expensive due to the substantial memory requirements and the massive number of parameters that deep architectures demand. Early fusion of video frames is thus a standard technique, in which several consecutive frames are first agglomerated into a compact representation, and then fed into the CNN as an input sample. For this purpose, a summarization approach that represents a set of consecutive RGB frames by a single dynamic image to capture pixel dynamics is proposed recently. In this paper, we introduce a novel ordered representation of consecutive optical flow frames as an alternative and argue that this representation captures the action dynamics more effectively than RGB frames. We provide intuitions on why such a representation is better for action recognition. We validate our claims on standard benchmark datasets and demonstrate that using summaries of flow images lead to significant improvements over RGB frames while achieving accuracy comparable to the state-of-the-art on UCF101 and HMDB datasets.

==> wacv_rebuttal.txt <==
We thank the three reviewers for the going through our submission and providing valuable feedback. Please see our responses to the questions raised by the reviewers.

Assigned_Reviewer_1: Arguments for why flow is the right way to construct dynamic images [3]
[Authors] As mentioned in the introduction (L117-141), the scheme proposed in [3] is essentially capturing the pixel dynamics in the images. Looking carefully at their ranking SVM formulation, we can see that the constraints are on the temporal order of pixel values; which is prone to noise. For example, if there is a single pixel in the video that increases in magnitude over time, then their dynamic image may overfit to this pixel, discarding the actual semantic dynamics of the action. Instead, our main assumption is that dynamics implies motion of scene objects rather than changes in raw pixel values. To capture such motion, we use optical flow that essentially generates semantically congruent regions of actual motion in the video and which can be easily made robust to noise via simple heuristics (Section 3.3). This is our motivation to propose the approach. Experiments demonstrate that this leads to significant benefits over [3]. We will clarify this point further in the final draft.

Assigned_Reviewer_2: 
Table 1, 3 hyper-parameters aren't enough
[Authors] We will include a plot with denser window sizes in the final draft.

Table 3, one state-of-the-art work... has the higher performance 88.0%. 
[Authors] We apologize for this omission. We will include it in Table 3. Please note that we do include this reference in Table 9 and 10 when comparing to state of the art.

I suggest the complete experiment scheme, which includs AlexNet, VGG-16, ResNet (suggested) over HMDB51 (split 1) and UCF101 (split 1&three splits) datasets, should be evaluated and discussed.
[Authors] Thanks for the suggestion. In fact, we did include UCF101-3 splits in the suppl. material. We will try to include other recommendations in the final draft.

Several critical references are missing.
[Authors] These are excellent references that we missed to cite. Thanks for providing them. We are more than happy to include them in the final draft.

Assigned_Reviewer_3: 
Motion compensation as in [23] might be a better choice.
[Authors] Yes, we agree. For the current paper, we just thought to use a computationally cheap way to remove noise. However, in future, we will definitely use motion compensation. 

Runtime:
[Authors] We used the TVL1 gpu implementation of optical flow, which takes about 60 seconds per sequence. For the dynamic flow image creation, we use the linear regression option under the lib-svm package on 224x224 flow images. Under the window size of 25, this takes about 0.25 seconds per dynamic flow image.

